Mosaic Flows: A Transferable Deep Learning Framework for Solving PDEs on Unseen Domains

Physics-informed neural networks (PINNs) are increasingly employed to replace/augment traditional numerical methods in solving partial differential equations (PDEs). While state-of-the-art PINNs have many attractive features, they approximate a specific realization of a PDE system and hence are problem-specific. That is, the model needs to be re-trained each time the boundary conditions (BCs) and domain shape/size change. This limitation prohibits the application of PINNs to realistic or large-scale engineering problems especially since the costs and efforts associated with their training are considerable. We introduce a transferable framework for solving boundary value problems (BVPs) via deep neural networks which can be trained once and used forever for various unseen domains and BCs. We first introduce genomic flow network(GFNet), a neural network that can infer the solution of a BVP across arbitrary BCson a small square domain called genome. Then, we proposed mosaic flow(MF) predictor, a novel iterative algorithm that assembles the GFNet's inferences for BVPs on large domains with unseen sizes/shapes and BCs while preserving the spatial regularity of the solution. We demonstrate that our framework can estimate the solution of Laplace and Navier-Stokes equations in domains of unseen shapes and BCs that are, respectively, 1200 and 12 times larger than the training domains. Since our framework eliminates the need to re-train models for unseen domains and BCs, it demonstrates up to 3 orders-of-magnitude speedups compared to the state-of-the-art.

==> dat/Tests_MAE_Time_XPINN_Laplace.txt <==
# =============================================================================
# Multiple period
# =============================================================================

MAE_Float_32 = []
Times_Float_32 = []
MAE_Float_64 = []
Times_Float_64 = []


#Area 1 Data_Type = float64  ------- 
MAE = [0.0008947834840496243]
MSE = [6.137482393849567e-07]
RMSE = [0.0008340940061108476]
Times = [0.17203521728515625]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 4 Data_Type = float64  ------- 
MAE = [0.0029925899863600404]
MSE = [8.487747923721883e-06]
RMSE = [0.0031317321520956324]
Times = [6.2652082443237305]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 9 Data_Type = float64  ------- 
MAE = [0.0025054720872156088]
MSE = [6.473069208004099e-06]
RMSE = [0.0027470524660452964]
Times = [36.80191135406494]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 16 Data_Type = float64  ------- 
MAE = [0.002205076224350873]
MSE = [5.217472914138758e-06]
RMSE = [0.002472313111742084]
Times = [121.00837087631226]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 25 Data_Type = float64  ------- 
MAE = [0.002013575320709677]
MSE = [4.3946397366831545e-06]
RMSE = [0.0022725077355415014]
Times = [295.9365518093109]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 36 Data_Type = float64  ------- 
MAE = [0.001889720674175244]
MSE = [3.8223366975281295e-06]
RMSE = [0.002121628897469478]
Times = [620.2968175411224]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)
#Area 64 Data_Type = float64  ------- 
MAE = [0.0017625167018714585]
MSE = [3.0999071896133026e-06]
RMSE = [0.0019132523799249186]
Times = [1947.8476889133453]
MAE_Float_64.append(MAE)
Times_Float_64.append(Times)

#Area 1 Data_Type = float32  ------- 
MAE = [0.0008945531026795506]
MSE = [6.135007155700123e-07]
RMSE = [0.0008339257332279865]
Times = [0.13739848136901855]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 4 Data_Type = float32  ------- 
MAE = [0.002992490613001864]
MSE = [8.486626020057883e-06]
RMSE = [0.003131525254437524]
Times = [5.590107679367065]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 9 Data_Type = float32  ------- 
MAE = [0.0025058290846471207]
MSE = [6.4727000997877435e-06]
RMSE = [0.0027469740842237652]
Times = [30.645493984222412]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 16 Data_Type = float32  ------- 
MAE = [0.00220617300172057]
MSE = [5.217747825346578e-06]
RMSE = [0.0024723782739537394]
Times = [102.18177485466003]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 25 Data_Type = float32  ------- 
MAE = [0.002015405810273252]
MSE = [4.395663005660026e-06]
RMSE = [0.002272772068057142]
Times = [249.52821326255798]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 36 Data_Type = float32  ------- 
MAE = [0.0018926320013478398]
MSE = [3.824297869697148e-06]
RMSE = [0.002122173140441213]
Times = [519.642495393753]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)
#Area 64 Data_Type = float32  ------- 
MAE = [0.0017688066094040404]
MSE = [3.1047332103530608e-06]
RMSE = [0.0019147410203387352]
Times = [1626.8585872650146]
MAE_Float_32.append(MAE)
Times_Float_32.append(Times)

MAE_PINNs = []
Times_PINNs = []
Areas_PINN = [1,4,9,16,25,36]


#Debug Area = 1 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 20000:------ 
MAE = [0.0009396888793977458]
MSE = [2.603198891003189e-06]
RMSE = [0.005024173625429481]
Times = [1240.9912252426147]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)
#Debug Area = 4 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 80000:------ 
MAE = [0.0005763859040692187]
MSE = [1.3981050251868691e-06]
RMSE = [0.0046075060962239974]
Times = [2450.526289463043]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)
#Debug Area = 9 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 180000:------ 
MAE = [0.00046413942622381955]
MSE = [1.6084174292902665e-06]
RMSE = [0.005866601175097418]
Times = [4476.65550327301]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)
#Debug Area = 16 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 320000:------ 
MAE = [0.0003230878925357399]
MSE = [8.397615374421025e-07]
RMSE = [0.004822495014629503]
Times = [8727.547013521194]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)
#Debug Area = 25 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 500000:------ 
MAE = [0.0003939584979504572]
MSE = [1.6363994585290346e-06]
RMSE = [0.007461157493160988]
Times = [14798.782829284668]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)
#Debug Area = 36 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 720000:------ 
MAE = [0.00317864541308748]
MSE = [2.442545410372685e-05]
RMSE = [0.03139676161708447]
Times = [45239.13873672485]
MAE_PINNs.append(MAE)
Times_PINNs.append(Times)

# =============================================================================
# One period
# =============================================================================

MAE_Float_32_One_Period = []
Times_Float_32_One_Period = []
MAE_Float_64_One_Period = []
Times_Float_64_One_Period = []


#Area 1 Data_Type = float64  ------- 
MAE = [0.0008947834840472218]
MSE = [6.137482393844127e-07]
RMSE = [0.0008340940061104789]
Times = [0.16693735122680664]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 4 Data_Type = float64  ------- 
MAE = [0.0012990815367407125]
MSE = [1.5876418967802954e-06]
RMSE = [0.0013476051901499522]
Times = [6.176006078720093]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 9 Data_Type = float64  ------- 
MAE = [0.0007403309915853175]
MSE = [3.9196798232433555e-07]
RMSE = [0.0006705294563064492]
Times = [36.398784160614014]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 16 Data_Type = float64  ------- 
MAE = [0.0005738599688660433]
MSE = [2.551310739081655e-07]
RMSE = [0.0005413371473018972]
Times = [120.02578401565552]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 25 Data_Type = float64  ------- 
MAE = [0.0005738427056523707]
MSE = [2.0759065354047127e-07]
RMSE = [0.0004884983955195477]
Times = [294.8914771080017]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 36 Data_Type = float64  ------- 
MAE = [0.0005631708427809079]
MSE = [1.822123034038859e-07]
RMSE = [0.0004577856851410036]
Times = [622.826123714447]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 64 Data_Type = float64  ------- 
MAE = [0.0006352723362191787]
MSE = [1.8274755460013927e-07]
RMSE = [0.00045860665102842]
Times = [1944.094279050827]
MAE_Float_64_One_Period.append(MAE)
Times_Float_64_One_Period.append(Times)
#Area 1 Data_Type = float32  ------- 
MAE = [0.0008945531026795506]
MSE = [6.135007155700123e-07]
RMSE = [0.0008339257332279865]
Times = [0.13321495056152344]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)
#Area 4 Data_Type = float32  ------- 
MAE = [0.0012991748040255624]
MSE = [1.587634290414485e-06]
RMSE = [0.0013476018907456694]
Times = [5.418639421463013]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)
#Area 9 Data_Type = float32  ------- 
MAE = [0.000739775505885249]
MSE = [3.9183298891856564e-07]
RMSE = [0.0006704139955662051]
Times = [30.536901712417603]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)
#Area 16 Data_Type = float32  ------- 
MAE = [0.0005736238422095776]
MSE = [2.5507062330848384e-07]
RMSE = [0.0005412729951926805]
Times = [100.74213337898254]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)
#Area 25 Data_Type = float32  ------- 
MAE = [0.0005743361852975213]
MSE = [2.0784346470821902e-07]
RMSE = [0.0004887957763175998]
Times = [244.22403717041016]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)

#Area 36 Data_Type = float32  ------- 
MAE = [0.0005659428557825159]
MSE = [1.8299637202538577e-07]
RMSE = [0.00045876954957299647]
Times = [516.5613992214203]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)
#Area 64 Data_Type = float32  ------- 
MAE = [0.0006426451642569154]
MSE = [1.8549537592016918e-07]
RMSE = [0.00046204161480783106]
Times = [1601.3901479244232]
MAE_Float_32_One_Period.append(MAE)
Times_Float_32_One_Period.append(Times)




MAE_PINNs_One_Period = []
Times_PINNs_One_Period = []
Areas_PINN_One_Period = [1,4,9,16,36]


#Debug Area = 1 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 20000:------ 
MAE = [0.0009048569383280959,0.0009039764793344126,0.0008640444148315539]
MSE = [2.189115976613658e-06,2.096082960503961e-06,1.8675725824877122e-06]
RMSE = [0.004607287879350057,0.004508324808107986,0.004255491317928662]
Times = [1327.5204000473022,1529.9501585960388,1723.1637182235718]
MAE_PINNs_One_Period.append(MAE)
Times_PINNs_One_Period.append(Times)
#Debug Area = 4 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 80000:------ 
MAE = [0.00022646366933018252,0.000218859997507025,0.00021857518671232362]
MSE = [1.9102569748029923e-07,1.7723844246384057e-07,1.7595439861043685e-07]
RMSE = [0.0013502132790227798,0.001300575115696704,0.001295855397076607]
Times = [2309.0750262737274,2382.323765516281,2505.9632444381714]
MAE_PINNs_One_Period.append(MAE)
Times_PINNs_One_Period.append(Times)
#Debug Area = 9 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 180000:------ 
MAE = [0.00014648117992064485,0.0001610160173376545,0.00018387114152504375]
MSE = [9.608763117034631e-08,1.1864244960174163e-07,1.509498832182711e-07]
RMSE = [0.0009561998303124836,0.0010625147587832505,0.00119848143084501]
Times = [3656.7238626480103,3620.30051445961,3511.376142978668]
MAE_PINNs_One_Period.append(MAE)
Times_PINNs_One_Period.append(Times)
#Debug Area = 16 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 320000:------ 
MAE = [0.00019677535666329438,0.00013325006681095647,9.695445537663227e-05]
MSE = [2.13708263731733e-07,8.330308080922017e-08,4.259415209885432e-08]
RMSE = [0.0014252823045338462,0.0008898581182713554,0.0006363048360247134]
Times = [5681.664846420288,5870.233132362366,5881.513641119003]
MAE_PINNs_One_Period.append(MAE)
Times_PINNs_One_Period.append(Times)
#Debug Area = 36 Iter = 40000Arch[2, 60, 60, 60, 60, 1] nF = 720000:------ 
MAE = [8.745320004285784e-05,0.00015452008133260092,0.00014477253831937295]
MSE = [4.888905229031226e-08,1.2610925800952075e-07,1.218891256069978e-07]
RMSE = [0.0006814523795552001,0.0010944683026500779,0.0010759997833135943]
Times = [12628.314398288727,12633.785692453384,12630.636046171188]
MAE_PINNs_One_Period.append(MAE)
Times_PINNs_One_Period.append(Times)

==> fig/collocation.dat <==
5.535426701042969744e-02 4.791263198062395423e-02
5.552196803702325045e-02 4.127314573686263754e-02
2.562118799581779294e-02 6.899108968890531324e-02
9.516914768125646351e-02 2.338536535169351283e-02
2.195016114486345038e-03 4.332842163959603476e-02
1.244451832024120463e-01 3.840369424750711413e-02
6.418395279197075531e-03 8.617198477308779525e-02
3.727071729100642217e-02 1.037848624152336030e-01
4.258681215052294300e-02 7.666494374394901279e-02
7.281489188729160789e-02 8.088444709087494466e-02
1.123151050228256842e-01 3.353000503509574737e-02
1.138410685652073567e-01 5.283094509120213333e-02
5.321759713434773276e-02 1.657767347403427127e-02
1.026134099711230596e-01 6.136975280902540186e-02
2.803617212304554407e-02 1.235039626776721355e-01
1.121522211917023171e-01 1.030202895336026492e-01
1.002420824232748697e-01 1.077484782425341681e-01
7.991032755251503694e-02 1.139746999605571465e-01
1.057739305748194164e-01 9.900764429495459429e-02
6.095530588240712089e-02 1.144472544243958223e-01
3.128318757458256605e-02 7.589913684972723895e-02
2.791206814040182727e-02 1.061251137592922611e-01
1.019968781294482846e-01 9.931016954887061932e-02
1.080169081339473341e-01 1.060425073618984221e-01
5.883674621317863673e-02 6.550643445482255689e-02
4.445102028900373148e-02 6.475384249604053399e-02
5.457799684932802819e-02 7.271284652309079055e-02
1.140992651452279322e-01 9.020817675179412798e-03
9.375091862242733443e-02 1.832376926236223280e-03
1.218283416370694594e-01 8.557295138343903873e-02
6.215547206152505222e-02 2.075153772276972508e-01
1.496698378474113633e-02 2.190546292218827351e-01
3.395515353654612878e-02 2.267370831433957734e-01
2.708475884705062453e-02 1.809098676580290777e-01
1.004721685283059968e-01 1.713273278282289591e-01
1.153933502490569196e-01 1.363858880918235317e-01
7.302659334857479478e-02 2.113088141827921262e-01
2.718585787052132940e-02 1.526190533906574831e-01
9.836529033656114807e-02 1.491652208617784137e-01
6.560873595885508003e-02 2.494370405654368072e-01
8.890120711040866430e-03 1.319527768967889425e-01
8.810950131176775724e-02 2.238393084628324536e-01
8.217928540643647251e-02 3.529111693100230873e-01
4.620866375091570166e-02 3.730625704729135794e-01
1.196843834699444498e-01 3.679226398656302854e-01
2.631816078200437115e-02 3.171939821085883460e-01
2.678705137927550606e-02 2.698106596439582838e-01
8.515308152734241132e-02 3.751009924420024011e-01
8.332425500578723165e-02 4.702463809430245112e-01
1.067230292460293190e-01 5.125067185322624841e-01
2.684008495326961619e-02 6.675530889349676755e-01
3.846608181460327291e-02 6.468334399357855702e-01
9.535803491569387613e-02 7.780152616176608804e-01
1.171322471192035863e-01 8.715550053191039037e-01
4.876864143643154514e-02 8.342486061034761757e-01
7.066579236833693545e-02 7.978340006384326832e-01
1.356591328158594789e-02 8.350713593666178047e-01
7.092091083626059222e-02 8.333690277200791474e-01
5.825749351717843250e-02 9.489861530254962707e-01
1.043907570318547556e-01 9.950399206616106218e-01
1.101947482944004297e-01 9.215070076504258134e-01
1.184122881343090128e-02 9.728864787150942606e-01
2.078412563797517321e-02 9.356136340046857791e-01
1.204692608689378330e-01 9.845789468860589588e-01
6.844640381640064442e-02 9.492012485282417256e-01
2.707377370678040740e-02 9.433496607184143068e-01
1.703234076186862511e-01 1.146303223000011834e-01
2.442745938086603452e-01 6.670342071926027572e-02
2.343531280561504115e-01 1.038721575219983539e-02
2.434106992431874228e-01 8.720455087289645524e-02
2.400249740799882681e-01 2.470688884058751256e-02
1.549267967964745307e-01 1.175144503592855105e-02
2.025607943325108407e-01 9.659281062203192714e-02
1.473219589383346351e-01 9.408094792465521161e-02
2.111494118918765261e-01 8.135240240767678543e-02
1.647662913304807630e-01 2.118727915360980318e-01
2.124948275372145479e-01 6.225109089961874398e-01
1.430523356517021671e-01 6.645396182649967454e-01
2.367630146464597685e-01 8.417811742539722530e-01
2.262274210395709695e-01 7.658502028380497206e-01
1.338459550187268698e-01 8.933923232250595703e-01
1.478559020964312354e-01 9.591657116048368792e-01
3.698932310563110559e-01 9.854594067454011674e-02
2.533504102368515087e-01 1.227823676627553401e-01
3.730213110827689804e-01 8.951360236938456227e-02
3.687346600608546465e-01 1.013558462412442324e-01
3.302614332887349735e-01 5.990719030644223730e-01
3.227962431947156707e-01 7.377045706257773228e-01
3.487155104084740942e-01 7.922793834739704222e-01
3.178681265359428743e-01 8.315458851889454550e-01
2.819842255564277145e-01 8.524884207435344807e-01
2.728995806421195547e-01 9.650504852264312206e-01
3.680354275918064078e-01 8.852983192002703561e-01
3.218584423047529675e-01 9.297704069542526151e-01
3.569069658263837597e-01 9.753902154133048397e-01
2.906178433534445937e-01 9.810534471304031001e-01
2.585248187260404951e-01 9.047716964481833379e-01
2.540454258450939862e-01 9.332347553163502507e-01
2.523773006179301226e-01 9.014578762862603956e-01
2.660497741526675064e-01 9.185767529002558662e-01
3.508450693263859277e-01 9.064003497100150408e-01
4.312338636649775125e-01 5.812834495462516904e-02
4.519973174330282895e-01 1.220962793907491156e-01
4.947680177904701382e-01 3.730461532681908499e-02
4.766081420844418548e-01 9.081422090062241104e-02
4.474218900771813612e-01 8.030729173121099740e-02
4.469758115742299420e-01 3.030231578154669869e-02
4.501719621051216702e-01 2.803079328616360499e-02
4.338989831299822075e-01 5.827924067636866545e-02
3.796570982850795417e-01 1.059415476759043018e-03
4.153411242920799218e-01 1.293280264924856204e-01
4.871958601550980816e-01 5.998368544912453526e-01
4.661126642116445451e-01 6.908506986852034348e-01
4.902089321900031105e-01 8.039122064867302297e-01
4.596863438244417344e-01 8.169607686166332483e-01
4.008813352088771431e-01 8.195783763414650203e-01
4.514259137559396562e-01 8.840534652608215138e-01
4.931148025066782736e-01 9.500230885218189369e-01
4.498582300237625731e-01 8.991906780114262698e-01
3.910337060086077066e-01 9.309874587047732852e-01
4.731442470481782570e-01 9.089115700841833290e-01
3.837645278773889057e-01 8.798159277962038782e-01
4.981470590726722603e-01 8.775573064152333291e-01
3.779453362251732340e-01 9.941019313319867656e-01
4.331045075768257258e-01 9.916914143359290001e-01
4.239631929184978776e-01 9.394326528713679014e-01
4.125812595960570706e-01 9.678083713538497834e-01
4.690860698392093076e-01 9.127288591316814470e-01
4.286232251676292959e-01 8.882743423912115022e-01
4.279328949689918948e-01 9.786228369854020892e-01
4.379555367530360011e-01 9.645399064919049081e-01
4.893145880416250315e-01 9.548923668618227723e-01
4.075413675828440385e-01 9.243528073089446462e-01
5.663020555364910447e-01 6.843441188255772190e-02
6.139918178960520612e-01 2.060903934372686208e-02
5.445751275219402610e-01 9.594973317463292850e-02
5.949359117896053650e-01 7.530963977590082736e-02
5.934663619598868900e-01 2.474335753702114338e-02
5.894027739611460426e-01 9.061548179285175419e-02
5.049888272528422206e-01 1.179758152539152755e-01
6.114675650704280985e-01 3.940720464267589984e-02
5.887104490467850448e-01 1.038332829683281666e-01
5.375871326981764842e-01 5.715696809581612137e-02
5.039683417606733995e-01 1.014336503346194296e-02
5.197608435864690124e-01 1.079268829821748987e-01
5.313531357470455685e-01 1.055503024235535381e-01
5.919600533635904771e-01 3.795697242878851019e-02
5.717056893491796465e-01 1.453943918380442568e-01
5.325800925367042415e-01 1.464056876795914452e-01
6.129116341583245031e-01 3.208637003218372530e-01
5.462431335321387138e-01 3.803745062322040904e-01
5.112981211629891165e-01 6.206266299862039926e-01
5.962924810727376901e-01 6.444748379856107823e-01
5.803527318239815047e-01 7.963309923217724018e-01
5.463651966997336018e-01 8.204289672007307743e-01
5.976369731525360551e-01 8.908022304475209374e-01
5.354955721086028797e-01 9.657202088851710720e-01
6.185946466307732372e-01 9.450475698723402873e-01
6.182971844563753816e-01 9.385544418592532967e-01
6.216224642613875639e-01 9.218022744993135120e-01
6.117651409761597492e-01 9.111152311712855667e-01
5.987416699156687949e-01 8.987988670798219282e-01
6.209964135148778874e-01 9.748317519073592674e-01
5.709770582720374854e-01 9.428591946805804369e-01
5.078045246414163438e-01 9.114798809061154250e-01
5.640756130379889211e-01 8.781093979264407157e-01
6.113622272383594236e-01 9.967576098509155491e-01
5.259561273105554102e-01 8.968416110951690223e-01
6.575937474542212779e-01 6.731134138196331884e-02
7.238573370576307786e-01 1.159427929798272916e-01
6.481140535686520376e-01 1.093783562016945182e-01
7.207806754183267994e-01 1.130801406521267649e-01
7.395386435012584192e-01 1.590250731733182377e-02
6.610939750792655945e-01 7.710567791703161478e-02
6.382155279446614093e-01 1.688271547847210174e-02
7.424823179245738647e-01 6.922857867743829885e-02
6.425060014828246624e-01 1.041932201098176441e-01
6.284588991664309399e-01 9.859934515734607163e-02
7.433995534305481989e-01 8.369101871897033362e-02
7.256139279819594501e-01 3.463205486126691435e-02
7.010796541350973188e-01 6.198249540819018855e-02
6.482092819456267696e-01 2.400859896417666950e-01
7.418022718768737533e-01 3.417909097625235759e-01
6.471367662464171389e-01 4.589319598289384738e-01
7.165350121238257541e-01 4.489420920037446860e-01
6.522137702915499213e-01 5.010317888432225253e-01
6.852807139511329915e-01 5.736120063209001474e-01
7.095349871147832443e-01 7.490977158110194711e-01
6.713582140704438261e-01 9.725156161934136456e-01
7.343571093425795837e-01 9.073067749803689352e-01
6.530738186299298587e-01 9.811727338158109379e-01
7.187741912726445248e-01 8.893027824941768245e-01
7.034935619765700920e-01 9.709889512244258558e-01
6.559310820969407319e-01 9.450492293356519413e-01
6.274321066845910400e-01 9.735980880028415330e-01
6.596926312363067257e-01 9.646958450894302928e-01
7.469500642604860463e-01 9.971752112853002892e-01
7.568240428631877181e-01 2.754844249952448365e-02
8.211103509091461916e-01 5.865942233252703641e-02
7.814151777672159183e-01 1.684081435878503896e-03
8.431920919855061536e-01 1.960843840122607207e-02
8.358571685012321506e-01 9.474972092625814912e-02
7.817082443793099689e-01 6.326594536842951311e-02
7.556717026125459036e-01 4.789937527061013944e-03
7.869442566213973311e-01 3.329750955712461324e-02
8.292825778662997749e-01 4.809808137551335738e-02
8.143289639601162255e-01 5.610026345651003554e-02
8.636270615648953264e-01 9.724382876305841250e-02
8.636749532619206748e-01 2.215030214655827612e-02
7.557432979976471676e-01 4.162155160398697817e-02
8.586455109316968315e-01 4.055631247036899090e-02
8.479628845107145541e-01 4.475914652350440615e-02
8.496777156912918016e-01 2.026740085208761366e-01
8.362476997880545770e-01 3.153643963397800842e-01
8.472420073749882263e-01 3.110844367120352283e-01
7.562166250045491145e-01 2.801061959338135843e-01
8.677102151106483863e-01 3.976978555701832785e-01
8.275538530372229529e-01 4.393784351320322301e-01
7.550493833440503622e-01 4.429198931703099973e-01
8.687310769787794928e-01 3.858719136881028078e-01
8.291989990271962929e-01 4.123469867625648710e-01
7.573252367531972951e-01 5.629134900184190604e-01
8.631020465430730981e-01 5.139206836167696801e-01
7.925717915307852746e-01 5.438281136479370392e-01
7.828908883637836214e-01 6.165754223955948188e-01
7.894655780929675792e-01 5.462167753735741593e-01
8.231911495436424753e-01 7.384449981984322342e-01
8.721046046458874601e-01 7.066447689360546569e-01
8.264804306548352297e-01 7.424773341580661601e-01
8.434267257677968699e-01 8.655687153724171967e-01
7.902849499241579867e-01 7.507998895648207993e-01
7.744794377678574371e-01 8.560451059732563373e-01
8.011116249384626631e-01 8.865590524767650304e-01
8.233505240037983786e-01 9.986367162237206330e-01
7.940189749283533827e-01 9.472366277295100057e-01
8.442031308852734339e-01 9.697657867900333351e-01
8.361868100106090163e-01 9.185167155028748365e-01
7.862209009470373378e-01 8.892223189258441352e-01
7.686657283496881599e-01 8.945675525001793860e-01
8.057758639468277639e-01 9.733165457931890474e-01
7.609465974403030186e-01 9.395614688402105230e-01
8.265408082913540122e-01 9.430968142154401157e-01
8.026059822439962632e-01 9.833701297918944206e-01
8.365549783390662242e-01 9.661740041855965133e-01
8.213115784030149413e-01 9.342221526958482958e-01
8.665322598905845775e-01 9.431366524041190358e-01
8.874477729904913792e-01 2.087177997202463442e-02
9.887568988295883932e-01 9.738442640398999040e-02
9.097161272521586683e-01 1.103889136066449339e-02
8.914411188402759922e-01 5.945517273920528090e-02
9.979330282931777596e-01 5.266823736922267296e-02
9.584307652263025501e-01 2.311507442217683450e-03
8.937579623123085293e-01 6.657386830792620669e-02
9.057266946738211644e-01 8.642500021050865400e-02
9.057214710181940021e-01 8.136164896652262057e-02
9.399112350580455244e-01 8.841348899781358017e-02
9.195243444695756496e-01 1.010380520284238082e-01
8.864625014864939700e-01 5.176542844855377967e-02
9.214174377312730480e-01 3.637792842050704967e-02
9.042515043941821151e-01 1.082573242424054033e-01
8.934809431951118430e-01 7.390499038623095374e-02
9.650446417465147197e-01 1.248373960322128606e-01
9.705814614484081781e-01 6.303477491204555194e-02
9.678820168212497466e-01 1.868063662575782102e-02
9.125126332681460228e-01 3.335682401458706092e-03
9.835280111790561941e-01 7.553183204045220422e-02
9.439860016034248291e-01 4.469467870351531702e-03
9.292037951813169050e-01 8.188219926213520516e-02
9.652013659033548132e-01 6.565155080818541045e-02
8.793280243009654606e-01 7.133547332297636434e-02
9.088523701702413415e-01 1.057893546401215551e-01
9.511012596837004063e-01 7.033156155586818559e-02
8.762250750590313553e-01 5.274957595501658658e-02
8.874369120514965514e-01 1.093141106841917509e-01
9.975511802444595455e-01 8.218240638795787367e-02
9.440301177688193990e-01 1.052432112902294131e-01
9.728129300456567208e-01 8.648504190512172618e-02
9.073063685491710162e-01 7.199054180693222060e-02
9.429649573061946732e-01 6.899890821941824515e-02
9.579948568946770049e-01 7.994265874030448416e-02
9.014642117130738930e-01 4.870899838313796915e-02
9.157100825500829044e-01 1.795021493886981290e-01
9.575915355068447266e-01 1.474060622033858126e-01
9.709452792299166912e-01 2.088059239303551862e-01
9.787855410883089524e-01 1.291165901210499789e-01
9.750989386489130606e-01 2.454930665762835029e-01
9.996934456410327963e-01 1.629427770104127093e-01
8.830679068115255825e-01 1.836692073330988273e-01
9.474181721911674181e-01 1.383874132879484575e-01
9.078033703614237782e-01 1.374020969336643971e-01
9.003727160965365739e-01 2.479020152177115743e-01
9.679144472591119097e-01 1.894379008467612646e-01
9.240621147899387156e-01 2.459134499504110893e-01
8.965975721334084048e-01 1.887622585817663179e-01
9.894660820738732099e-01 2.162982345623092051e-01
9.521609851895044274e-01 1.983452584318999845e-01
8.893364448921492471e-01 1.759029164621825347e-01
9.498949974461154966e-01 1.445271709182592845e-01
8.805194367605978512e-01 2.344902740650615658e-01
9.849935253454898954e-01 2.769349536987392169e-01
9.661103084201265734e-01 2.756193113498580649e-01
9.682816676423371405e-01 3.408838264847481314e-01
9.801762511894663854e-01 2.732363809647763153e-01
9.894145501340785298e-01 2.543308701821099804e-01
9.963854641632946540e-01 3.091721743493992536e-01
9.038090148335304885e-01 3.472333268470451650e-01
9.219086980948901777e-01 3.046609697293498065e-01
9.434409389266751322e-01 3.180449700027674353e-01
9.606092398108398989e-01 3.022516285112326062e-01
9.896093816746225347e-01 2.837609977743061340e-01
9.874502232226998188e-01 2.547012962795124902e-01
9.326670920342355897e-01 2.728886877689075674e-01
8.897075376574322680e-01 3.603088266392031058e-01
8.990319875278165451e-01 2.790612041466608018e-01
9.703233177011936217e-01 3.631666172748191368e-01
9.472977716862062136e-01 3.522081767171068578e-01
8.993301964136333204e-01 2.883367827509002446e-01
9.119394289541754572e-01 3.575016224720561908e-01
9.804228318400793896e-01 3.033742329002463434e-01
9.776817460025100104e-01 4.468226436916898914e-01
8.892092876009500824e-01 4.506745217410182969e-01
9.750427579431510949e-01 4.175000318689007783e-01
9.306816805953296301e-01 4.560565250804297643e-01
9.669050790659667882e-01 4.340114540976146573e-01
9.654718580546558515e-01 4.435090462013840384e-01
9.754549003356267622e-01 4.998609513766315571e-01
9.909724429797914791e-01 4.482182649975460786e-01
8.971853042821974489e-01 4.325687597083418545e-01
8.844071399075277284e-01 4.773896591760843910e-01
9.111723660567362382e-01 4.685078514600060640e-01
9.778584242436778595e-01 4.649191321420745315e-01
8.765296428317594923e-01 4.026956926824316607e-01
9.590813741533508185e-01 4.800844028587692991e-01
9.176092316725978915e-01 4.296448104448246652e-01
8.819949554671369096e-01 4.859490522669190904e-01
9.251667296520651451e-01 4.784937013338160794e-01
9.158872622283178444e-01 4.058665837321604464e-01
9.439831792301509594e-01 4.814908209731511568e-01
9.107664388480115614e-01 4.760508911744593674e-01
9.116942047921764436e-01 4.897251089434446203e-01
9.721873485639241919e-01 4.039961993103298177e-01
8.874288710674697045e-01 4.622850757360302820e-01
9.917946130149261075e-01 6.237612969791392903e-01
9.905452707604847085e-01 5.163739818529626824e-01
9.948780017085978589e-01 5.465862714012783563e-01
9.677026056758591954e-01 5.683676885142736612e-01
9.389908143949636798e-01 5.009969699300419466e-01
8.818812773236741620e-01 5.312876298153238475e-01
9.539316685312896338e-01 6.102133988850351187e-01
9.571290642327184850e-01 5.333990148533984677e-01
9.868040845826087093e-01 5.454965646728582307e-01
9.501839690988295173e-01 6.099760783725535207e-01
9.624670408391556853e-01 6.070501261998730858e-01
9.451098105859028209e-01 5.112840000386168482e-01
9.611645980830043623e-01 5.049584382383182080e-01
9.178336809869935831e-01 5.488724606791013372e-01
9.205565778599325011e-01 6.047146373091334404e-01
9.861632328923960467e-01 5.090664228976847783e-01
9.547377366743861060e-01 5.708262078349826130e-01
9.443656213444027170e-01 5.460969621358824355e-01
9.467956809651189021e-01 5.342640002131977539e-01
9.723510302701511288e-01 6.935228466537924907e-01
9.937447775637261449e-01 6.290081825085988010e-01
9.674392615765569081e-01 7.469583405396309495e-01
9.351826146647171933e-01 7.084367602511525419e-01
9.859069694099313885e-01 6.715815481331546266e-01
9.938918242978624917e-01 6.290434746881092831e-01
9.609265293329555258e-01 7.139708145946127571e-01
9.893222855912016112e-01 6.668560673050127896e-01
9.004121563876561485e-01 6.552647497955356171e-01
9.909756067605878238e-01 7.347344731639734450e-01
9.312146146280331216e-01 8.353958256491380574e-01
9.789127404980068059e-01 7.848389888489084587e-01
9.878004156621706944e-01 8.743596274944206437e-01
9.705417435343584032e-01 7.808834989294252127e-01
9.920398518843241975e-01 8.657548349084841499e-01
9.537859186100617892e-01 8.722008858362647610e-01
9.550244320653434871e-01 7.560355339817580456e-01
8.890290392690642918e-01 9.417680321277954736e-01
9.567930128783944665e-01 9.620780733300429155e-01
9.537777928887841705e-01 9.084682428171628743e-01
9.393327158029095569e-01 9.615940835716970669e-01
8.915507250698838648e-01 8.791072787997671334e-01
9.414721682799456204e-01 9.986225109766393437e-01
9.534035788607777562e-01 9.037629967126549202e-01
9.135702868695791956e-01 9.408411952812810730e-01
8.784960937185228858e-01 9.965682829677369181e-01
9.875760369291528562e-01 9.742437230611962207e-01
9.269888988673261609e-01 8.989709367980086574e-01
9.682499849183291429e-01 9.994620223984024276e-01
9.943392339265493263e-01 9.723185246852725783e-01
9.288471991071406419e-01 9.258372932669686195e-01
8.973204048292043877e-01 9.955186564142632921e-01
9.067635717311565147e-01 9.290546813718220109e-01
9.301988081790812934e-01 9.527798890313370350e-01
9.906180499667770478e-01 9.718827968226126934e-01
9.717091423059023292e-01 9.617999726832860974e-01
9.016607570396196758e-01 8.964533615750190920e-01
9.328505410307514900e-01 9.196196670829257513e-01
9.434217462192495685e-01 9.031695498484255680e-01


==> fig/dataPoint.dat <==
1.562500000000000000e-02 1.562500000000000000e-02
1.562500000000000000e-02 4.687500000000000000e-02
1.562500000000000000e-02 1.093750000000000000e-01
1.562500000000000000e-02 1.406250000000000000e-01
1.562500000000000000e-02 2.031250000000000000e-01
1.562500000000000000e-02 2.656250000000000000e-01
1.562500000000000000e-02 2.968750000000000000e-01
1.562500000000000000e-02 3.593750000000000000e-01
1.562500000000000000e-02 4.218750000000000000e-01
1.562500000000000000e-02 4.531250000000000000e-01
1.562500000000000000e-02 5.156250000000000000e-01
1.562500000000000000e-02 5.468750000000000000e-01
1.562500000000000000e-02 6.093750000000000000e-01
1.562500000000000000e-02 6.718750000000000000e-01
1.562500000000000000e-02 7.031250000000000000e-01
1.562500000000000000e-02 7.656250000000000000e-01
1.562500000000000000e-02 8.281250000000000000e-01
1.562500000000000000e-02 8.593750000000000000e-01
1.562500000000000000e-02 9.218750000000000000e-01
1.562500000000000000e-02 9.843750000000000000e-01
4.687500000000000000e-02 1.562500000000000000e-02
4.687500000000000000e-02 4.687500000000000000e-02
4.687500000000000000e-02 1.093750000000000000e-01
4.687500000000000000e-02 1.406250000000000000e-01
4.687500000000000000e-02 2.031250000000000000e-01
4.687500000000000000e-02 2.656250000000000000e-01
4.687500000000000000e-02 2.968750000000000000e-01
4.687500000000000000e-02 3.593750000000000000e-01
4.687500000000000000e-02 4.218750000000000000e-01
4.687500000000000000e-02 4.531250000000000000e-01
4.687500000000000000e-02 5.156250000000000000e-01
4.687500000000000000e-02 5.468750000000000000e-01
4.687500000000000000e-02 6.093750000000000000e-01
4.687500000000000000e-02 6.718750000000000000e-01
4.687500000000000000e-02 7.031250000000000000e-01
4.687500000000000000e-02 7.656250000000000000e-01
4.687500000000000000e-02 8.281250000000000000e-01
4.687500000000000000e-02 8.593750000000000000e-01
4.687500000000000000e-02 9.218750000000000000e-01
4.687500000000000000e-02 9.843750000000000000e-01
1.093750000000000000e-01 1.562500000000000000e-02
1.093750000000000000e-01 4.687500000000000000e-02
1.093750000000000000e-01 1.093750000000000000e-01
1.093750000000000000e-01 1.406250000000000000e-01
1.093750000000000000e-01 2.031250000000000000e-01
1.093750000000000000e-01 2.656250000000000000e-01
1.093750000000000000e-01 2.968750000000000000e-01
1.093750000000000000e-01 3.593750000000000000e-01
1.093750000000000000e-01 4.218750000000000000e-01
1.093750000000000000e-01 4.531250000000000000e-01
1.093750000000000000e-01 5.156250000000000000e-01
1.093750000000000000e-01 5.468750000000000000e-01
1.093750000000000000e-01 6.093750000000000000e-01
1.093750000000000000e-01 6.718750000000000000e-01
1.093750000000000000e-01 7.031250000000000000e-01
1.093750000000000000e-01 7.656250000000000000e-01
1.093750000000000000e-01 8.281250000000000000e-01
1.093750000000000000e-01 8.593750000000000000e-01
1.093750000000000000e-01 9.218750000000000000e-01
1.093750000000000000e-01 9.843750000000000000e-01
1.406250000000000000e-01 1.562500000000000000e-02
1.406250000000000000e-01 4.687500000000000000e-02
1.406250000000000000e-01 1.093750000000000000e-01
1.406250000000000000e-01 1.406250000000000000e-01
1.406250000000000000e-01 2.031250000000000000e-01
1.406250000000000000e-01 2.656250000000000000e-01
1.406250000000000000e-01 2.968750000000000000e-01
1.406250000000000000e-01 3.593750000000000000e-01
1.406250000000000000e-01 4.218750000000000000e-01
1.406250000000000000e-01 4.531250000000000000e-01
1.406250000000000000e-01 5.156250000000000000e-01
1.406250000000000000e-01 5.468750000000000000e-01
1.406250000000000000e-01 6.093750000000000000e-01
1.406250000000000000e-01 6.718750000000000000e-01
1.406250000000000000e-01 7.031250000000000000e-01
1.406250000000000000e-01 7.656250000000000000e-01
1.406250000000000000e-01 8.281250000000000000e-01
1.406250000000000000e-01 8.593750000000000000e-01
1.406250000000000000e-01 9.218750000000000000e-01
1.406250000000000000e-01 9.843750000000000000e-01
2.031250000000000000e-01 1.562500000000000000e-02
2.031250000000000000e-01 4.687500000000000000e-02
2.031250000000000000e-01 1.093750000000000000e-01
2.031250000000000000e-01 1.406250000000000000e-01
2.031250000000000000e-01 2.031250000000000000e-01
2.031250000000000000e-01 2.656250000000000000e-01
2.031250000000000000e-01 2.968750000000000000e-01
2.031250000000000000e-01 3.593750000000000000e-01
2.031250000000000000e-01 4.218750000000000000e-01
2.031250000000000000e-01 4.531250000000000000e-01
2.031250000000000000e-01 5.156250000000000000e-01
2.031250000000000000e-01 5.468750000000000000e-01
2.031250000000000000e-01 6.093750000000000000e-01
2.031250000000000000e-01 6.718750000000000000e-01
2.031250000000000000e-01 7.031250000000000000e-01
2.031250000000000000e-01 7.656250000000000000e-01
2.031250000000000000e-01 8.281250000000000000e-01
2.031250000000000000e-01 8.593750000000000000e-01
2.031250000000000000e-01 9.218750000000000000e-01
2.031250000000000000e-01 9.843750000000000000e-01
2.656250000000000000e-01 1.562500000000000000e-02
2.656250000000000000e-01 4.687500000000000000e-02
2.656250000000000000e-01 1.093750000000000000e-01
2.656250000000000000e-01 1.406250000000000000e-01
2.656250000000000000e-01 2.031250000000000000e-01
2.656250000000000000e-01 2.656250000000000000e-01
2.656250000000000000e-01 2.968750000000000000e-01
2.656250000000000000e-01 3.593750000000000000e-01
2.656250000000000000e-01 4.218750000000000000e-01
2.656250000000000000e-01 4.531250000000000000e-01
2.656250000000000000e-01 5.156250000000000000e-01
2.656250000000000000e-01 5.468750000000000000e-01
2.656250000000000000e-01 6.093750000000000000e-01
2.656250000000000000e-01 6.718750000000000000e-01
2.656250000000000000e-01 7.031250000000000000e-01
2.656250000000000000e-01 7.656250000000000000e-01
2.656250000000000000e-01 8.281250000000000000e-01
2.656250000000000000e-01 8.593750000000000000e-01
2.656250000000000000e-01 9.218750000000000000e-01
2.656250000000000000e-01 9.843750000000000000e-01
2.968750000000000000e-01 1.562500000000000000e-02
2.968750000000000000e-01 4.687500000000000000e-02
2.968750000000000000e-01 1.093750000000000000e-01
2.968750000000000000e-01 1.406250000000000000e-01
2.968750000000000000e-01 2.031250000000000000e-01
2.968750000000000000e-01 2.656250000000000000e-01
2.968750000000000000e-01 2.968750000000000000e-01
2.968750000000000000e-01 3.593750000000000000e-01
2.968750000000000000e-01 4.218750000000000000e-01
2.968750000000000000e-01 4.531250000000000000e-01
2.968750000000000000e-01 5.156250000000000000e-01
2.968750000000000000e-01 5.468750000000000000e-01
2.968750000000000000e-01 6.093750000000000000e-01
2.968750000000000000e-01 6.718750000000000000e-01
2.968750000000000000e-01 7.031250000000000000e-01
2.968750000000000000e-01 7.656250000000000000e-01
2.968750000000000000e-01 8.281250000000000000e-01
2.968750000000000000e-01 8.593750000000000000e-01
2.968750000000000000e-01 9.218750000000000000e-01
2.968750000000000000e-01 9.843750000000000000e-01
3.593750000000000000e-01 1.562500000000000000e-02
3.593750000000000000e-01 4.687500000000000000e-02
3.593750000000000000e-01 1.093750000000000000e-01
3.593750000000000000e-01 1.406250000000000000e-01
3.593750000000000000e-01 2.031250000000000000e-01
3.593750000000000000e-01 2.656250000000000000e-01
3.593750000000000000e-01 2.968750000000000000e-01
3.593750000000000000e-01 3.593750000000000000e-01
3.593750000000000000e-01 4.218750000000000000e-01
3.593750000000000000e-01 4.531250000000000000e-01
3.593750000000000000e-01 5.156250000000000000e-01
3.593750000000000000e-01 5.468750000000000000e-01
3.593750000000000000e-01 6.093750000000000000e-01
3.593750000000000000e-01 6.718750000000000000e-01
3.593750000000000000e-01 7.031250000000000000e-01
3.593750000000000000e-01 7.656250000000000000e-01
3.593750000000000000e-01 8.281250000000000000e-01
3.593750000000000000e-01 8.593750000000000000e-01
3.593750000000000000e-01 9.218750000000000000e-01
3.593750000000000000e-01 9.843750000000000000e-01
4.218750000000000000e-01 1.562500000000000000e-02
4.218750000000000000e-01 4.687500000000000000e-02
4.218750000000000000e-01 1.093750000000000000e-01
4.218750000000000000e-01 1.406250000000000000e-01
4.218750000000000000e-01 2.031250000000000000e-01
4.218750000000000000e-01 2.656250000000000000e-01
4.218750000000000000e-01 2.968750000000000000e-01
4.218750000000000000e-01 3.593750000000000000e-01
4.218750000000000000e-01 4.218750000000000000e-01
4.218750000000000000e-01 4.531250000000000000e-01
4.218750000000000000e-01 5.156250000000000000e-01
4.218750000000000000e-01 5.468750000000000000e-01
4.218750000000000000e-01 6.093750000000000000e-01
4.218750000000000000e-01 6.718750000000000000e-01
4.218750000000000000e-01 7.031250000000000000e-01
4.218750000000000000e-01 7.656250000000000000e-01
4.218750000000000000e-01 8.281250000000000000e-01
4.218750000000000000e-01 8.593750000000000000e-01
4.218750000000000000e-01 9.218750000000000000e-01
4.218750000000000000e-01 9.843750000000000000e-01
4.531250000000000000e-01 1.562500000000000000e-02
4.531250000000000000e-01 4.687500000000000000e-02
4.531250000000000000e-01 1.093750000000000000e-01
4.531250000000000000e-01 1.406250000000000000e-01
4.531250000000000000e-01 2.031250000000000000e-01
4.531250000000000000e-01 2.656250000000000000e-01
4.531250000000000000e-01 2.968750000000000000e-01
4.531250000000000000e-01 3.593750000000000000e-01
4.531250000000000000e-01 4.218750000000000000e-01
4.531250000000000000e-01 4.531250000000000000e-01
4.531250000000000000e-01 5.156250000000000000e-01
4.531250000000000000e-01 5.468750000000000000e-01
4.531250000000000000e-01 6.093750000000000000e-01
4.531250000000000000e-01 6.718750000000000000e-01
4.531250000000000000e-01 7.031250000000000000e-01
4.531250000000000000e-01 7.656250000000000000e-01
4.531250000000000000e-01 8.281250000000000000e-01
4.531250000000000000e-01 8.593750000000000000e-01
4.531250000000000000e-01 9.218750000000000000e-01
4.531250000000000000e-01 9.843750000000000000e-01
5.156250000000000000e-01 1.562500000000000000e-02
5.156250000000000000e-01 4.687500000000000000e-02
5.156250000000000000e-01 1.093750000000000000e-01
5.156250000000000000e-01 1.406250000000000000e-01
5.156250000000000000e-01 2.031250000000000000e-01
5.156250000000000000e-01 2.656250000000000000e-01
5.156250000000000000e-01 2.968750000000000000e-01
5.156250000000000000e-01 3.593750000000000000e-01
5.156250000000000000e-01 4.218750000000000000e-01
5.156250000000000000e-01 4.531250000000000000e-01
5.156250000000000000e-01 5.156250000000000000e-01
5.156250000000000000e-01 5.468750000000000000e-01
5.156250000000000000e-01 6.093750000000000000e-01
5.156250000000000000e-01 6.718750000000000000e-01
5.156250000000000000e-01 7.031250000000000000e-01
5.156250000000000000e-01 7.656250000000000000e-01
5.156250000000000000e-01 8.281250000000000000e-01
5.156250000000000000e-01 8.593750000000000000e-01
5.156250000000000000e-01 9.218750000000000000e-01
5.156250000000000000e-01 9.843750000000000000e-01
5.468750000000000000e-01 1.562500000000000000e-02
5.468750000000000000e-01 4.687500000000000000e-02
5.468750000000000000e-01 1.093750000000000000e-01
5.468750000000000000e-01 1.406250000000000000e-01
5.468750000000000000e-01 2.031250000000000000e-01
5.468750000000000000e-01 2.656250000000000000e-01
5.468750000000000000e-01 2.968750000000000000e-01
5.468750000000000000e-01 3.593750000000000000e-01
5.468750000000000000e-01 4.218750000000000000e-01
5.468750000000000000e-01 4.531250000000000000e-01
5.468750000000000000e-01 5.156250000000000000e-01
5.468750000000000000e-01 5.468750000000000000e-01
5.468750000000000000e-01 6.093750000000000000e-01
5.468750000000000000e-01 6.718750000000000000e-01
5.468750000000000000e-01 7.031250000000000000e-01
5.468750000000000000e-01 7.656250000000000000e-01
5.468750000000000000e-01 8.281250000000000000e-01
5.468750000000000000e-01 8.593750000000000000e-01
5.468750000000000000e-01 9.218750000000000000e-01
5.468750000000000000e-01 9.843750000000000000e-01
6.093750000000000000e-01 1.562500000000000000e-02
6.093750000000000000e-01 4.687500000000000000e-02
6.093750000000000000e-01 1.093750000000000000e-01
6.093750000000000000e-01 1.406250000000000000e-01
6.093750000000000000e-01 2.031250000000000000e-01
6.093750000000000000e-01 2.656250000000000000e-01
6.093750000000000000e-01 2.968750000000000000e-01
6.093750000000000000e-01 3.593750000000000000e-01
6.093750000000000000e-01 4.218750000000000000e-01
6.093750000000000000e-01 4.531250000000000000e-01
6.093750000000000000e-01 5.156250000000000000e-01
6.093750000000000000e-01 5.468750000000000000e-01
6.093750000000000000e-01 6.093750000000000000e-01
6.093750000000000000e-01 6.718750000000000000e-01
6.093750000000000000e-01 7.031250000000000000e-01
6.093750000000000000e-01 7.656250000000000000e-01
6.093750000000000000e-01 8.281250000000000000e-01
6.093750000000000000e-01 8.593750000000000000e-01
6.093750000000000000e-01 9.218750000000000000e-01
6.093750000000000000e-01 9.843750000000000000e-01
6.718750000000000000e-01 1.562500000000000000e-02
6.718750000000000000e-01 4.687500000000000000e-02
6.718750000000000000e-01 1.093750000000000000e-01
6.718750000000000000e-01 1.406250000000000000e-01
6.718750000000000000e-01 2.031250000000000000e-01
6.718750000000000000e-01 2.656250000000000000e-01
6.718750000000000000e-01 2.968750000000000000e-01
6.718750000000000000e-01 3.593750000000000000e-01
6.718750000000000000e-01 4.218750000000000000e-01
6.718750000000000000e-01 4.531250000000000000e-01
6.718750000000000000e-01 5.156250000000000000e-01
6.718750000000000000e-01 5.468750000000000000e-01
6.718750000000000000e-01 6.093750000000000000e-01
6.718750000000000000e-01 6.718750000000000000e-01
6.718750000000000000e-01 7.031250000000000000e-01
6.718750000000000000e-01 7.656250000000000000e-01
6.718750000000000000e-01 8.281250000000000000e-01
6.718750000000000000e-01 8.593750000000000000e-01
6.718750000000000000e-01 9.218750000000000000e-01
6.718750000000000000e-01 9.843750000000000000e-01
7.031250000000000000e-01 1.562500000000000000e-02
7.031250000000000000e-01 4.687500000000000000e-02
7.031250000000000000e-01 1.093750000000000000e-01
7.031250000000000000e-01 1.406250000000000000e-01
7.031250000000000000e-01 2.031250000000000000e-01
7.031250000000000000e-01 2.656250000000000000e-01
7.031250000000000000e-01 2.968750000000000000e-01
7.031250000000000000e-01 3.593750000000000000e-01
7.031250000000000000e-01 4.218750000000000000e-01
7.031250000000000000e-01 4.531250000000000000e-01
7.031250000000000000e-01 5.156250000000000000e-01
7.031250000000000000e-01 5.468750000000000000e-01
7.031250000000000000e-01 6.093750000000000000e-01
7.031250000000000000e-01 6.718750000000000000e-01
7.031250000000000000e-01 7.031250000000000000e-01
7.031250000000000000e-01 7.656250000000000000e-01
7.031250000000000000e-01 8.281250000000000000e-01
7.031250000000000000e-01 8.593750000000000000e-01
7.031250000000000000e-01 9.218750000000000000e-01
7.031250000000000000e-01 9.843750000000000000e-01
7.656250000000000000e-01 1.562500000000000000e-02
7.656250000000000000e-01 4.687500000000000000e-02
7.656250000000000000e-01 1.093750000000000000e-01
7.656250000000000000e-01 1.406250000000000000e-01
7.656250000000000000e-01 2.031250000000000000e-01
7.656250000000000000e-01 2.656250000000000000e-01
7.656250000000000000e-01 2.968750000000000000e-01
7.656250000000000000e-01 3.593750000000000000e-01
7.656250000000000000e-01 4.218750000000000000e-01
7.656250000000000000e-01 4.531250000000000000e-01
7.656250000000000000e-01 5.156250000000000000e-01
7.656250000000000000e-01 5.468750000000000000e-01
7.656250000000000000e-01 6.093750000000000000e-01
7.656250000000000000e-01 6.718750000000000000e-01
7.656250000000000000e-01 7.031250000000000000e-01
7.656250000000000000e-01 7.656250000000000000e-01
7.656250000000000000e-01 8.281250000000000000e-01
7.656250000000000000e-01 8.593750000000000000e-01
7.656250000000000000e-01 9.218750000000000000e-01
7.656250000000000000e-01 9.843750000000000000e-01
8.281250000000000000e-01 1.562500000000000000e-02
8.281250000000000000e-01 4.687500000000000000e-02
8.281250000000000000e-01 1.093750000000000000e-01
8.281250000000000000e-01 1.406250000000000000e-01
8.281250000000000000e-01 2.031250000000000000e-01
8.281250000000000000e-01 2.656250000000000000e-01
8.281250000000000000e-01 2.968750000000000000e-01
8.281250000000000000e-01 3.593750000000000000e-01
8.281250000000000000e-01 4.218750000000000000e-01
8.281250000000000000e-01 4.531250000000000000e-01
8.281250000000000000e-01 5.156250000000000000e-01
8.281250000000000000e-01 5.468750000000000000e-01
8.281250000000000000e-01 6.093750000000000000e-01
8.281250000000000000e-01 6.718750000000000000e-01
8.281250000000000000e-01 7.031250000000000000e-01
8.281250000000000000e-01 7.656250000000000000e-01
8.281250000000000000e-01 8.281250000000000000e-01
8.281250000000000000e-01 8.593750000000000000e-01
8.281250000000000000e-01 9.218750000000000000e-01
8.281250000000000000e-01 9.843750000000000000e-01
8.593750000000000000e-01 1.562500000000000000e-02
8.593750000000000000e-01 4.687500000000000000e-02
8.593750000000000000e-01 1.093750000000000000e-01
8.593750000000000000e-01 1.406250000000000000e-01
8.593750000000000000e-01 2.031250000000000000e-01
8.593750000000000000e-01 2.656250000000000000e-01
8.593750000000000000e-01 2.968750000000000000e-01
8.593750000000000000e-01 3.593750000000000000e-01
8.593750000000000000e-01 4.218750000000000000e-01
8.593750000000000000e-01 4.531250000000000000e-01
8.593750000000000000e-01 5.156250000000000000e-01
8.593750000000000000e-01 5.468750000000000000e-01
8.593750000000000000e-01 6.093750000000000000e-01
8.593750000000000000e-01 6.718750000000000000e-01
8.593750000000000000e-01 7.031250000000000000e-01
8.593750000000000000e-01 7.656250000000000000e-01
8.593750000000000000e-01 8.281250000000000000e-01
8.593750000000000000e-01 8.593750000000000000e-01
8.593750000000000000e-01 9.218750000000000000e-01
8.593750000000000000e-01 9.843750000000000000e-01
9.218750000000000000e-01 1.562500000000000000e-02
9.218750000000000000e-01 4.687500000000000000e-02
9.218750000000000000e-01 1.093750000000000000e-01
9.218750000000000000e-01 1.406250000000000000e-01
9.218750000000000000e-01 2.031250000000000000e-01
9.218750000000000000e-01 2.656250000000000000e-01
9.218750000000000000e-01 2.968750000000000000e-01
9.218750000000000000e-01 3.593750000000000000e-01
9.218750000000000000e-01 4.218750000000000000e-01
9.218750000000000000e-01 4.531250000000000000e-01
9.218750000000000000e-01 5.156250000000000000e-01
9.218750000000000000e-01 5.468750000000000000e-01
9.218750000000000000e-01 6.093750000000000000e-01
9.218750000000000000e-01 6.718750000000000000e-01
9.218750000000000000e-01 7.031250000000000000e-01
9.218750000000000000e-01 7.656250000000000000e-01
9.218750000000000000e-01 8.281250000000000000e-01
9.218750000000000000e-01 8.593750000000000000e-01
9.218750000000000000e-01 9.218750000000000000e-01
9.218750000000000000e-01 9.843750000000000000e-01
9.843750000000000000e-01 1.562500000000000000e-02
9.843750000000000000e-01 4.687500000000000000e-02
9.843750000000000000e-01 1.093750000000000000e-01
9.843750000000000000e-01 1.406250000000000000e-01
9.843750000000000000e-01 2.031250000000000000e-01
9.843750000000000000e-01 2.656250000000000000e-01
9.843750000000000000e-01 2.968750000000000000e-01
9.843750000000000000e-01 3.593750000000000000e-01
9.843750000000000000e-01 4.218750000000000000e-01
9.843750000000000000e-01 4.531250000000000000e-01
9.843750000000000000e-01 5.156250000000000000e-01
9.843750000000000000e-01 5.468750000000000000e-01
9.843750000000000000e-01 6.093750000000000000e-01
9.843750000000000000e-01 6.718750000000000000e-01
9.843750000000000000e-01 7.031250000000000000e-01
9.843750000000000000e-01 7.656250000000000000e-01
9.843750000000000000e-01 8.281250000000000000e-01
9.843750000000000000e-01 8.593750000000000000e-01
9.843750000000000000e-01 9.218750000000000000e-01
9.843750000000000000e-01 9.843750000000000000e-01


==> fig/samples.txt <==
xx s1 s2 s3 s4
1.5152e-02 -8.1445e-01 6.8555e-01 -6.4453e-02 1.2305e-01
4.5455e-02 -9.5105e-01 9.0647e-01 -2.0406e-01 4.4842e-01
7.5758e-02 -1.0420e+00 1.0027e+00 -3.3352e-01 7.0951e-01
1.0606e-01 -1.0800e+00 9.6175e-01 -4.3711e-01 8.7950e-01
1.3636e-01 -1.0607e+00 7.9035e-01 -5.0211e-01 9.4620e-01
1.6667e-01 -9.8291e-01 5.1334e-01 -5.2092e-01 9.1287e-01
1.9697e-01 -8.4937e-01 1.6909e-01 -4.9258e-01 7.9664e-01
2.2727e-01 -6.6709e-01 -1.9677e-01 -4.2324e-01 6.2486e-01
2.5758e-01 -4.4743e-01 -5.3851e-01 -3.2558e-01 4.3017e-01
2.8788e-01 -2.0586e-01 -8.1712e-01 -2.1709e-01 2.4509e-01
3.1818e-01 3.8810e-02 -1.0057e+00 -1.1759e-01 9.7063e-02
3.4848e-01 2.6574e-01 -1.0926e+00 -4.6210e-02 4.7006e-03
3.7879e-01 4.5384e-01 -1.0816e+00 -1.8385e-02 -2.4227e-02
4.0909e-01 5.8390e-01 -9.9005e-01 -4.3261e-02 7.0989e-03
4.3939e-01 6.4092e-01 -8.4433e-01 -1.2200e-01 8.6232e-02
4.6970e-01 6.1626e-01 -6.7459e-01 -2.4726e-01 1.9452e-01
5.0000e-01 5.0933e-01 -5.0906e-01 -4.0394e-01 3.1092e-01
5.3030e-01 3.2844e-01 -3.6936e-01 -5.7117e-01 4.1581e-01
5.6061e-01 9.0756e-02 -2.6740e-01 -7.2529e-01 4.9424e-01
5.9091e-01 -1.7902e-01 -2.0442e-01 -8.4331e-01 5.3796e-01
6.2121e-01 -4.5097e-01 -1.7220e-01 -9.0643e-01 5.4607e-01
6.5152e-01 -6.9320e-01 -1.5601e-01 -9.0303e-01 5.2424e-01
6.8182e-01 -8.7564e-01 -1.3873e-01 -8.3072e-01 4.8265e-01
7.1212e-01 -9.7385e-01 -1.0509e-01 -6.9704e-01 4.3329e-01
7.4242e-01 -9.7236e-01 -4.5328e-02 -5.1878e-01 3.8700e-01
7.7273e-01 -8.6711e-01 4.2601e-02 -3.1983e-01 3.5094e-01
8.0303e-01 -6.6640e-01 1.5257e-01 -1.2805e-01 3.2698e-01
8.3333e-01 -3.9040e-01 2.7171e-01 2.8588e-02 3.1120e-01
8.6364e-01 -6.8952e-02 3.8334e-01 1.2592e-01 2.9475e-01
8.9394e-01 2.6189e-01 4.7076e-01 1.4710e-01 2.6577e-01
9.2424e-01 5.6430e-01 5.2109e-01 8.5085e-02 2.1211e-01
9.5455e-01 8.0345e-01 5.2840e-01 -5.6105e-02 1.2414e-01
9.8485e-01 9.5192e-01 4.9528e-01 -2.6173e-01 -2.6798e-03
1.0152e+00 9.9317e-01 4.3268e-01 -5.0806e-01 -1.6613e-01
1.0455e+00 9.2362e-01 3.5786e-01 -7.6539e-01 -3.5684e-01
1.0758e+00 7.5293e-01 2.9089e-01 -1.0018e+00 -5.5917e-01
1.1061e+00 5.0250e-01 2.5030e-01 -1.1872e+00 -7.5348e-01
1.1364e+00 2.0244e-01 2.4889e-01 -1.2975e+00 -9.1914e-01
1.1667e+00 -1.1259e-01 2.9042e-01 -1.3172e+00 -1.0381e+00
1.1970e+00 -4.0805e-01 3.6799e-01 -1.2415e+00 -1.0979e+00
1.2273e+00 -6.5392e-01 4.6451e-01 -1.0771e+00 -1.0943e+00
1.2576e+00 -8.2842e-01 5.5527e-01 -8.4082e-01 -1.0323e+00
1.2879e+00 -9.2022e-01 6.1230e-01 -5.5766e-01 -9.2538e-01
1.3182e+00 -9.2919e-01 6.0965e-01 -2.5745e-01 -7.9354e-01
1.3485e+00 -8.6539e-01 5.2871e-01 2.8804e-02 -6.6020e-01
1.3788e+00 -7.4675e-01 3.6255e-01 2.7279e-01 -5.4807e-01
1.4091e+00 -5.9566e-01 1.1841e-01 4.5225e-01 -4.7522e-01
1.4394e+00 -4.3533e-01 -1.8226e-01 5.5346e-01 -4.5192e-01
1.4697e+00 -2.8628e-01 -5.0634e-01 5.7264e-01 -4.7871e-01
1.5000e+00 -1.6365e-01 -8.1375e-01 5.1604e-01 -5.4622e-01
1.5303e+00 -7.5675e-02 -1.0637e+00 3.9879e-01 -6.3675e-01
1.5606e+00 -2.3510e-02 -1.2215e+00 2.4264e-01 -7.2745e-01
1.5909e+00 -2.3217e-03 -1.2642e+00 7.2994e-02 -7.9438e-01
1.6212e+00 -3.3383e-03 -1.1852e+00 -8.4447e-02 -8.1696e-01
1.6515e+00 -1.6423e-02 -9.9535e-01 -2.0697e-01 -7.8178e-01
1.6818e+00 -3.2630e-02 -7.2211e-01 -2.7769e-01 -6.8521e-01
1.7121e+00 -4.6234e-02 -4.0503e-01 -2.8751e-01 -5.3411e-01
1.7424e+00 -5.5868e-02 -8.9669e-02 -2.3616e-01 -3.4473e-01
1.7727e+00 -6.4548e-02 1.7978e-01 -1.3202e-01 -1.3971e-01
1.8030e+00 -7.8621e-02 3.6763e-01 9.1368e-03 5.6124e-02
1.8333e+00 -1.0588e-01 4.5250e-01 1.6626e-01 2.2045e-01
1.8636e+00 -1.5326e-01 4.3067e-01 3.1584e-01 3.3770e-01
1.8939e+00 -2.2452e-01 3.1636e-01 4.3490e-01 4.0208e-01
1.9242e+00 -3.1860e-01 1.3895e-01 5.0401e-01 4.1864e-01
1.9545e+00 -4.2878e-01 -6.2424e-02 5.0977e-01 4.0226e-01
1.9848e+00 -5.4307e-01 -2.4602e-01 4.4646e-01 3.7458e-01
2.0152e+00 -6.4570e-01 -3.7508e-01 3.1687e-01 3.5942e-01
2.0455e+00 -7.1951e-01 -4.2448e-01 1.3192e-01 3.7765e-01
2.0758e+00 -7.4892e-01 -3.8533e-01 -9.0653e-02 4.4233e-01
2.1061e+00 -7.2278e-01 -2.6666e-01 -3.2847e-01 5.5531e-01
2.1364e+00 -6.3675e-01 -9.3747e-02 -5.5727e-01 7.0581e-01
2.1667e+00 -4.9468e-01 9.6438e-02 -7.5389e-01 8.7155e-01
2.1970e+00 -3.0869e-01 2.6208e-01 -8.9908e-01 1.0222e+00
2.2273e+00 -9.7870e-02 3.6434e-01 -9.7982e-01 1.1249e+00
2.2576e+00 1.1417e-01 3.7481e-01 -9.9085e-01 1.1501e+00
2.2879e+00 3.0253e-01 2.8119e-01 -9.3518e-01 1.0777e+00
2.3182e+00 4.4467e-01 9.0275e-02 -8.2352e-01 9.0190e-01
2.3485e+00 5.2361e-01 -1.7256e-01 -6.7279e-01 6.3292e-01
2.3788e+00 5.3042e-01 -4.6710e-01 -5.0376e-01 2.9679e-01
2.4091e+00 4.6552e-01 -7.4485e-01 -3.3826e-01 -6.8263e-02
2.4394e+00 3.3842e-01 -9.5719e-01 -1.9624e-01 -4.1762e-01
2.4697e+00 1.6622e-01 -1.0638e+00 -9.3140e-02 -7.0749e-01
2.5000e+00 -2.9051e-02 -1.0399e+00 -3.7904e-02 -9.0220e-01
2.5303e+00 -2.2383e-01 -8.8094e-01 -3.1867e-02 -9.8036e-01
2.5606e+00 -3.9642e-01 -6.0374e-01 -6.8731e-02 -9.3866e-01
2.5909e+00 -5.3009e-01 -2.4459e-01 -1.3559e-01 -7.9258e-01
2.6212e+00 -6.1514e-01 1.4648e-01 -2.1488e-01 -5.7394e-01
2.6515e+00 -6.4986e-01 5.1352e-01 -2.8700e-01 -3.2548e-01
2.6818e+00 -6.4009e-01 8.0353e-01 -3.3316e-01 -9.3537e-02
2.7121e+00 -5.9760e-01 9.7488e-01 -3.3821e-01 7.9898e-02
2.7424e+00 -5.3760e-01 1.0038e+00 -2.9288e-01 1.6441e-01
2.7727e+00 -4.7583e-01 8.8809e-01 -1.9525e-01 1.4634e-01
2.8030e+00 -4.2566e-01 6.4675e-01 -5.1156e-02 3.0933e-02
2.8333e+00 -3.9587e-01 3.1683e-01 1.2650e-01 -1.5882e-01
2.8636e+00 -3.8918e-01 -5.3095e-02 3.1937e-01 -3.8653e-01
2.8939e+00 -4.0210e-01 -4.1105e-01 5.0618e-01 -6.0911e-01
2.9242e+00 -4.2570e-01 -7.1003e-01 6.6547e-01 -7.8460e-01
2.9545e+00 -4.4748e-01 -9.1534e-01 7.7858e-01 -8.7974e-01
2.9848e+00 -4.5369e-01 -1.0095e+00 8.3206e-01 -8.7581e-01
3.0152e+00 -4.3193e-01 -9.9426e-01 8.1949e-01 -7.7187e-01
3.0455e+00 -3.7335e-01 -8.8869e-01 7.4223e-01 -5.8463e-01
3.0758e+00 -2.7434e-01 -7.2506e-01 6.0919e-01 -3.4512e-01
3.1061e+00 -1.3714e-01 -5.4204e-01 4.3552e-01 -9.2821e-02
3.1364e+00 3.0362e-02 -3.7732e-01 2.4055e-01 1.3171e-01
3.1667e+00 2.1588e-01 -2.6070e-01 4.5146e-02 2.9433e-01
3.1970e+00 4.0459e-01 -2.0897e-01 -1.3095e-01 3.7346e-01
3.2273e+00 5.8139e-01 -2.2342e-01 -2.7162e-01 3.6391e-01
3.2576e+00 7.3304e-01 -2.9045e-01 -3.6623e-01 2.7750e-01
3.2879e+00 8.5006e-01 -3.8498e-01 -4.1059e-01 1.4059e-01
3.3182e+00 9.2780e-01 -4.7613e-01 -4.0705e-01 -1.1163e-02
3.3485e+00 9.6681e-01 -5.3379e-01 -3.6360e-01 -1.3974e-01
3.3788e+00 9.7235e-01 -5.3513e-01 -2.9222e-01 -2.1213e-01
3.4091e+00 9.5318e-01 -4.6951e-01 -2.0677e-01 -2.0675e-01
3.4394e+00 9.1989e-01 -3.4102e-01 -1.2076e-01 -1.1777e-01
3.4697e+00 8.8303e-01 -1.6817e-01 -4.5272e-02 4.3498e-02
3.5000e+00 8.5141e-01 1.9364e-02 1.2494e-02 2.5038e-01
3.5303e+00 8.3072e-01 1.8622e-01 4.9992e-02 4.6547e-01
3.5606e+00 8.2279e-01 2.9807e-01 6.9233e-02 6.4723e-01
3.5909e+00 8.2547e-01 3.2841e-01 7.5892e-02 7.5749e-01
3.6212e+00 8.3316e-01 2.6398e-01 7.7806e-02 7.6840e-01
3.6515e+00 8.3778e-01 1.0806e-01 8.3119e-02 6.6764e-01
3.6818e+00 8.3015e-01 -1.1933e-01 9.8426e-02 4.6105e-01
3.7121e+00 8.0139e-01 -3.8415e-01 1.2723e-01 1.7209e-01
3.7424e+00 7.4419e-01 -6.4368e-01 1.6901e-01 -1.6158e-01
3.7727e+00 6.5388e-01 -8.5352e-01 2.1904e-01 -4.9403e-01
3.8030e+00 5.2899e-01 -9.7512e-01 2.6905e-01 -7.7821e-01
3.8333e+00 3.7149e-01 -9.8242e-01 3.0859e-01 -9.7339e-01
3.8636e+00 1.8657e-01 -8.6651e-01 3.2692e-01 -1.0514e+00
3.8939e+00 -1.7809e-02 -6.3753e-01 3.1505e-01 -1.0008e+00
3.9242e+00 -2.3163e-01 -3.2342e-01 2.6761e-01 -8.2847e-01
3.9545e+00 -4.4355e-01 3.4290e-02 1.8421e-01 -5.5817e-01
3.9848e+00 -6.4172e-01 3.8679e-01 7.0057e-02 -2.2647e-01

